Neural Architecture Search with Bayesian Optimisation and Optimal Transport

Bayesian Optimisation (BO) refers to a class of methods for global optimisation of a function $f$ which is only accessible via point evaluations. It is typically used in settings where $f$ is expensive to evaluate. A common use case for BO in machine learning is model selection, where it is not possible to analytically model the generalisation performance of a statistical model, and we resort to noisy and expensive training and validation procedures to choose the best model. Conventional BO methods have focused on Euclidean and categorical domains, which, in the context of model selection, only permits tuning scalar hyper-parameters of machine learning algorithms. However, with the surge of interest in deep learning, there is an increasing demand to tune neural network \emph{architectures}. In this work, we develop NASBOT, a Gaussian process based BO framework for neural architecture search. To accomplish this, we develop a distance metric in the space of neural network architectures which can be computed efficiently via an optimal transport program. This distance might be of independent interest to the deep learning community as it may find applications outside of BO. We demonstrate that NASBOT outperforms other alternatives for architecture search in several cross validation based model selection tasks on multi-layer perceptrons and convolutional neural networks.

==> method_test_scores.txt <==
Final averages (blog):
asyGA:: -0.805540 +/- 0.039560
asyTREE:: -0.928354 +/- 0.053786
asyHEI:: -0.730990 +/- 0.028571
asyRAND:: -0.779682 +/- 0.034184


Final averages (news):
asyGA:: -0.757910 +/- 0.037958
asyTREE:: -0.866016 +/- 0.084924
asyHEI:: -0.752334 +/- 0.023898
asyRAND:: -0.762490 +/- 0.013788


Final averages (naval):
asyGA:: -0.007914 +/- 0.004377
asyTREE:: -0.010238 +/- 0.001743
asyHEI:: -0.007542 +/- 0.002070
asyRAND:: -0.010338 +/- 0.001673


Final averages (indoor):
asyGA:: -0.147390 +/- 0.009964
asyTREE:: -0.168051 +/- 0.022631
asyHEI:: -0.117132 +/- 0.008464
asyRAND:: -0.115161 +/- 0.023950


Final averages (protein):
asyGA:: -1.009820 +/- 0.038168
asyTREE:: -0.998173 +/- 0.007475
asyHEI:: -0.902379 +/- 0.032813
asyRAND:: -0.948195 +/- 0.023825


Final averages (cifar10): =======================
asyRAND:: 0.839247 +/- 0.017871
VGG19:: 0.851015 +/- 0.000000
asyTREE:: 0.812649 +/- 0.021266
VGG:: 0.848826 +/- 0.000000
asyGA:: 0.857534 +/- 0.002709
asyHEI:: 0.877156 +/- 0.002922



% Cifar10
Final averages (cifar10):
asyRAND:: 0.706872 +/- 0.030612
VGG19:: 0.689889 +/- 0.000000
asyTREE:: 0.702030 +/- 0.000000
VGG:: 0.707319 +/- 0.000000
asyGA:: 0.741441 +/- 0.002885
asyHEI:: 0.768262 +/- 0.003624


Final averages (cifar10):
asyRAND:: 0.798652 +/- 0.014401
VGG19:: -999.999000 +/- -999.999000
asyTREE:: 0.802135 +/- 0.001500
VGG:: 0.807325 +/- 0.000000
asyGA:: 0.797572 +/- 0.015160
asyHEI:: 0.831668 +/- 0.004867


Final averages (slice):
asyGA:: -0.733457 +/- 0.040812
asyTREE:: -0.758461 +/- 0.078730
asyHEI:: -0.615421 +/- 0.043905
asyRAND:: -0.758357 +/- 0.040790

Slice (2) !!!
asyGA:: -0.787468 +/- 0.030739
asyTREE:: -0.769489 +/- 0.061087
asyHEI:: -0.580019 +/- 0.037348
asyRAND:: -0.805710 +/- 0.021283



==> nips_modifications_letter.txt <==
We thank all reviewers and the AC for the feedback.

We have incorporated many of the suggestions suggested by the reviewers, such as
clarifications on the experimental set up and differences with with existing work.
However, we had to exclude some due to the 8 page limit.

